Improved Block Merging for 3D Point Cloud Instance Segmentation

This paper proposes a novel block merging algorithm suitable for any block-based 3D instance segmentation technique. The proposed work improves over the state-of-the-art by allowing wrongly labelled points of already processed blocks to be corrected through label propagation. By doing so, instance overlap between blocks is not anymore necessary to produce the desirable results, which is the main limitation of the current art. Our experiments show that the proposed block merging algorithm significantly and consistently improves the obtained accuracy for all evaluation metrics employed in literature, regardless of the underlying network architecture.

==> README.txt <==
LaTeX and Word Templates for DSP 2023.

Files:
- DSP2023_paper.doc: Word template file

- DSP2023_paper.tex: LaTeX template file
- DSP2023_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- IEEEtran.cls: LaTeX class file that defines how the document lokks like
- IEEEtran.bst: BiBTeX style file with bibliography style definitions


The manuscript template files can be also found in the following URL:

http://www.ieee.org/conferences_events/conferences/publishing/templates.html



